Deep Generalized Max Pooling

Global pooling layers are an essential part of Convolutional Neural Networks (CNN). They are used to aggregate activations of spatial locations to produce a fixed-size vector in several state-of-the-art CNNs. Global average pooling or global max pooling are commonly used for converting convolutional features of variable size images to a fix-sized embedding. However, both pooling layer types are computed spatially independent: each individual activation map is pooled and thus activations of different locations are pooled together. In contrast, we propose Deep Generalized Max Pooling that balances the contribution of all activations of a spatially coherent region by re-weighting all descriptors so that the impact of frequent and rare ones is equalized. We show that this layer is superior to both average and max pooling on the classification of Latin medieval manuscripts (CLAMM'16, CLAMM'17), as well as writer identification (Historical-WI'17).

==> eval2/clamm16_avg_adam4e-4_pretrained_lcs1_nol2_mean_std.csv <==
mean,std
0.5049020051956177,0.05197003483772278
0.5588234663009644,0.08697354048490524
0.6254902482032776,0.0768592432141304
0.613725483417511,0.08716120570898056
0.6274510025978088,0.04018411412835121
0.6745097637176514,0.07521593570709229
0.7215686440467834,0.014997114427387714
0.7127450704574585,0.04013625159859657
0.7284313440322876,0.026416070759296417
0.75,0.062237538397312164
0.7490196824073792,0.03889574855566025
0.7656862735748291,0.039871957153081894
0.7764706015586853,0.05193302407860756
0.8029411435127258,0.014673163183033466
0.772549033164978,0.050999246537685394
0.7980392575263977,0.04175596311688423
0.7901961207389832,0.02898380346596241
0.7745097875595093,0.033677585422992706
0.7745097875595093,0.03707386180758476
0.8039215803146362,0.029736779630184174
0.8215686678886414,0.03583463653922081
0.800000011920929,0.028983810916543007
0.7980391979217529,0.024490181356668472
0.8274509310722351,0.021790307015180588
0.8215686082839966,0.031095582991838455
0.8098039627075195,0.0313725471496582
0.8313725590705872,0.007336579728871584
0.8352941274642944,0.028850866481661797
0.8254901766777039,0.02116376720368862
0.8294118046760559,0.018959874287247658
0.843137264251709,0.021254397928714752
0.8401960134506226,0.022053375840187073
0.834313690662384,0.014673166908323765
0.8578431010246277,0.012782755307853222
0.8382352590560913,0.04284662380814552
0.8539215326309204,0.014997114427387714
0.8441176414489746,0.024685630574822426
0.8656862378120422,0.007964755408465862
0.8588235974311829,0.015929479151964188
0.8509804010391235,0.013370770961046219
0.8549019694328308,0.0295096468180418
0.8558823466300964,0.02269771881401539
0.8676470518112183,0.010282441973686218
0.8754903078079224,0.015686269849538803
0.863725483417511,0.020187510177493095
0.8745098114013672,0.004999049473553896
0.8676470518112183,0.00876890029758215
0.8647059202194214,0.011846120469272137
0.8725489377975464,0.014207229018211365
0.8617647290229797,0.01046772487461567
0.8696078062057495,0.006649336777627468
0.8715686798095703,0.0136552844196558
0.8725490570068359,0.00820254534482956
0.8735294342041016,0.010917171835899353
0.8705881834030151,0.011846108362078667
0.8813725709915161,0.007843133993446827
0.8754901885986328,0.011846131645143032
0.8803920745849609,0.007336586248129606
0.8774509429931641,0.014541564509272575
0.8852941393852234,0.014738531783223152
0.8774509429931641,0.006932423450052738
0.8774510622024536,0.013513779267668724
0.8813725709915161,0.00480292784050107
0.8823529481887817,0.004384433384984732
0.8794116973876953,0.008546857163310051
0.8774509429931641,0.013153345324099064
0.8745098114013672,0.010093748569488525
0.8745098114013672,0.011433228850364685
0.8725490570068359,0.013864842243492603
0.8784313201904297,0.015314210206270218
0.8784314393997192,0.0078431386500597
0.8794116973876953,0.006649343762546778
0.8754901885986328,0.007336585782468319
0.8764705657958984,0.008433651179075241
0.8725490570068359,0.011600146070122719
0.8696078062057495,0.006649350747466087
0.8745098114013672,0.01055914256721735
0.8784313201904297,0.008985435590147972
0.8764705657958984,0.012166354805231094
0.8725489377975464,0.011178197339177132
0.8725490570068359,0.014541564509272575
0.8794118165969849,0.00960584171116352
0.8754901885986328,0.012631457298994064
0.8774509429931641,0.014541548676788807
0.8745098114013672,0.00854686088860035
0.8725490570068359,0.01486838050186634
0.8745098114013672,0.015686269849538803
0.8774509429931641,0.010739651508629322
0.8735294342041016,0.015624875202775002
0.8715686798095703,0.012555149383842945
0.873529314994812,0.009505247697234154
0.8754901885986328,0.01009374763816595
0.8754901885986328,0.013006377033889294
0.8745098114013672,0.013006377033889294
0.8754901885986328,0.012631457298994064
0.8725490570068359,0.013153326697647572
0.8735294342041016,0.00999806821346283
0.8696078062057495,0.009605834260582924
0.8705881834030151,0.010093743912875652
0.8754901885986328,0.009091779589653015
0.873529314994812,0.008433651179075241
0.8705881834030151,0.006649343762546778
0.8725490570068359,0.00980391539633274
0.8725490570068359,0.012007289566099644
0.8725490570068359,0.012782751582562923
0.8696078062057495,0.011004878208041191
0.8705883026123047,0.012631467543542385
0.8715685606002808,0.011348851956427097
0.8715685606002808,0.008433648385107517
0.8754901885986328,0.011846114881336689
0.8725489377975464,0.00930081307888031
0.8725490570068359,0.013513774611055851
0.8715686798095703,0.014673161320388317
0.8735294342041016,0.011764696799218655
0.8705881834030151,0.00854686088860035
0.8705881834030151,0.011004878208041191
0.8696078062057495,0.014071274548768997
0.8725490570068359,0.011178181506693363
0.8715686798095703,0.012932262383401394
0.8715685606002808,0.008433648385107517
0.8696078062057495,0.01300637423992157
0.8696078062057495,0.009605834260582924
0.8696078062057495,0.007964737713336945
0.8696078062057495,0.014071270823478699
0.8705881834030151,0.00796474702656269
0.8764705657958984,0.012166354805231094
0.8705881834030151,0.009091776795685291
0.8745098114013672,0.011846112087368965
0.8725490570068359,0.00980391539633274
0.8745098114013672,0.013006359338760376
0.8745098114013672,0.013006359338760376
0.873529314994812,0.009505253285169601
0.8676470518112183,0.00980392750352621
0.8745096921920776,0.009091781452298164
0.8715686798095703,0.012166352942585945
0.8715685606002808,0.008433648385107517
0.8774510622024536,0.01028243638575077
0.873529314994812,0.009505253285169601
0.8784313201904297,0.010467716492712498
0.8754901885986328,0.012631477788090706
0.873529314994812,0.009998073801398277
0.8686274290084839,0.008433645591139793
0.8725490570068359,0.01028243638575077
0.8705881834030151,0.0105591407045722
0.8686274290084839,0.014341909438371658
0.8705881834030151,0.01009375136345625
0.8696078062057495,0.011433247476816177
0.8705881834030151,0.01009375136345625
0.8676470518112183,0.012007299810647964
0.8745098114013672,0.01337076909840107
0.8696078062057495,0.010093768127262592
0.8676470518112183,0.013864838518202305


==> eval2/clamm16_gmp_adam4e-4_pretrained_lambda5k_lcs1_new_mean_std.csv <==
mean,std
0.4950980544090271,0.051598820835351944
0.5460783839225769,0.03596850857138634
0.5901960730552673,0.057300545275211334
0.570588231086731,0.06936576962471008
0.6647058725357056,0.019261648878455162
0.6647058725357056,0.02918212115764618
0.7009803652763367,0.03353457525372505
0.6372548937797546,0.07638254761695862
0.6941176652908325,0.03854824975132942
0.70686274766922,0.022866463288664818
0.7441176176071167,0.02429315634071827
0.7362744808197021,0.024293171241879463
0.7774509787559509,0.029346337541937828
0.7676470279693604,0.04946853220462799
0.7617647051811218,0.057300541549921036
0.7862745523452759,0.02205338329076767
0.8009803891181946,0.039896056056022644
0.8019607663154602,0.019261648878455162
0.7921568155288696,0.031249748542904854
0.8088234663009644,0.01780969463288784
0.8294118046760559,0.018183555454015732
0.8156863451004028,0.019010508432984352
0.8107843399047852,0.038548242300748825
0.8156862258911133,0.025678042322397232
0.830392062664032,0.014071269892156124
0.8539215922355652,0.024293163791298866
0.8245097994804382,0.03443954139947891
0.8519607782363892,0.026012742891907692
0.8274509310722351,0.019460231065750122
0.8284314274787903,0.0332467146217823
0.8352940678596497,0.03753761947154999
0.8617647290229797,0.021790293976664543
0.8480392694473267,0.02032984234392643
0.8519608378410339,0.02222703956067562
0.8803921937942505,0.007336586248129606
0.865686297416687,0.013006366789340973
0.8745098114013672,0.012631472200155258
0.8686274290084839,0.023075701668858528
0.8813725709915161,0.028817525133490562
0.886274516582489,0.006503185722976923
0.8872548937797546,0.00980392750352621
0.8705881834030151,0.011846108362078667
0.8921568989753723,0.0053698341362178326
0.886274516582489,0.011348865926265717
0.886274516582489,0.008433660492300987
0.8823529481887817,0.01351376622915268
0.8911764025688171,0.017917325720191002
0.8813725709915161,0.012166342698037624
0.8882352709770203,0.013655274175107479
0.8901961445808411,0.009091779589653015
0.8803921937942505,0.016287511214613914
0.8941177129745483,0.005882358644157648
0.8931372761726379,0.012932267040014267
0.8901960253715515,0.01009375136345625
0.9058823585510254,0.009998081251978874
0.8892156481742859,0.004999042022973299
0.8931372761726379,0.013298687525093555
0.8960784673690796,0.010917171835899353
0.8980392217636108,0.011348851956427097
0.8980392217636108,0.01216635387390852
0.8960784673690796,0.015314213931560516
0.8960784077644348,0.01134886872023344
0.8980392217636108,0.0036682994104921818
0.8960784077644348,0.007204386871308088
0.8999999761581421,0.006649336777627468
0.8999999761581421,0.007336585782468319
0.8970587849617004,0.00820254534482956
0.8990195989608765,0.010093767195940018
0.8941176533699036,0.011004862375557423
0.8950980305671692,0.012631476856768131
0.8999999761581421,0.008546867407858372
0.8970588445663452,0.01200730912387371
0.8941176533699036,0.01009375136345625
0.9049019813537598,0.010093766264617443
0.8980392217636108,0.00480292085558176
0.8941176533699036,0.014071274548768997
0.8931372761726379,0.01134886872023344
0.895098090171814,0.00854686088860035
0.8970588445663452,0.01610948145389557
0.8950980305671692,0.007964742369949818
0.8970588445663452,0.012782755307853222
0.8970588445663452,0.012782755307853222
0.8980392217636108,0.01216635387390852
0.8950980305671692,0.013725493103265762
0.8980392217636108,0.01216635387390852
0.8999999761581421,0.009091797284781933
0.8941176533699036,0.012631472200155258
0.8980392217636108,0.010917188599705696
0.8980392217636108,0.008433648385107517
0.8970588445663452,0.011178197339177132
0.9009804725646973,0.01046772487461567
0.8990195989608765,0.011846127919852734
0.8970587849617004,0.007594084832817316
0.8970587849617004,0.011178201995790005
0.9009803533554077,0.010917192324995995
0.8970587849617004,0.008768893778324127
0.8999999761581421,0.010093768127262592
0.9009803533554077,0.013298687525093555
0.8980392217636108,0.009505252353847027
0.8980391621589661,0.009998071938753128
0.8970588445663452,0.00930081307888031
0.8999999761581421,0.011004878208041191
0.9009803533554077,0.008433660492300987
0.8999999761581421,0.010093744844198227
0.8999999761581421,0.012631474994122982
0.8960784673690796,0.008985438384115696
0.8990195989608765,0.00796473678201437
0.8970587849617004,0.008768893778324127
0.8990195989608765,0.006649334914982319
0.8980392217636108,0.011348865926265717
0.8999999761581421,0.008546867407858372
0.8970588445663452,0.01117820292711258
0.8970588445663452,0.006932422984391451
0.8941177129745483,0.00854686088860035
0.9009803533554077,0.009505261667072773
0.8999999761581421,0.011004878208041191
0.8990195989608765,0.009605849161744118
0.9019607305526733,0.00930082518607378
0.8980392217636108,0.011348866857588291
0.8970587849617004,0.00980391539633274
0.8990195989608765,0.013006373308598995
0.8999999761581421,0.007336585782468319
0.9009804725646973,0.009998081251978874
0.8980392217636108,0.008433649316430092
0.8980392217636108,0.009505270048975945
0.8990195989608765,0.009091795422136784
0.8980392217636108,0.009998087771236897
0.8990195989608765,0.009605849161744118
0.8970588445663452,0.011178197339177132
0.8980392217636108,0.008433649316430092
0.8950980305671692,0.009091779589653015
0.9009803533554077,0.008433660492300987
0.8990195989608765,0.009605849161744118
0.9009804725646973,0.012555143795907497
0.8980392217636108,0.009998087771236897
0.8970587849617004,0.011178181506693363
0.8990195989608765,0.00854686088860035
0.9019608497619629,0.008202560245990753
0.9009804725646973,0.008433660492300987
0.8980391621589661,0.011348866857588291
0.8990195989608765,0.0105591407045722
0.8990195989608765,0.009605860337615013
0.9029412269592285,0.009505262598395348
0.8990195989608765,0.00854686088860035
0.8980392217636108,0.009998087771236897
0.8960784673690796,0.008985438384115696
0.8999999761581421,0.011433239094913006
0.8970588445663452,0.010282453149557114
0.8990195989608765,0.011004878208041191
0.8999999761581421,0.009605849161744118
0.8970588445663452,0.00820254534482956
0.8999999761581421,0.006649336777627468
0.8980392217636108,0.00950524490326643
0.9009803533554077,0.00950526725500822
0.8999999761581421,0.010559155605733395
0.9009803533554077,0.006503181532025337
0.8990195989608765,0.009091795422136784
0.8980392217636108,0.009998087771236897
0.8980392217636108,0.009998088702559471
0.8970587849617004,0.011178197339177132


==> eval2/clamm16_max_adam4e-4_pretrained_lcs1_nol2_mean_std.csv <==
mean,std
0.498039186000824,0.04615138843655586
0.5421568751335144,0.05821581929922104
0.6039215326309204,0.050506845116615295
0.6686275005340576,0.0506209135055542
0.6882352828979492,0.04718122258782387
0.6323529481887817,0.06361227482557297
0.7019608616828918,0.04592172056436539
0.7470588684082031,0.05637042224407196
0.7637255191802979,0.03152535855770111
0.7509804368019104,0.011764716356992722
0.7764706015586853,0.01975433900952339
0.7480392456054688,0.028176676481962204
0.7764706015586853,0.047989170998334885
0.779411792755127,0.038348257541656494
0.7960784435272217,0.03347718343138695
0.8039215207099915,0.024213893339037895
0.7862745523452759,0.026049651205539703
0.7843137979507446,0.023200321942567825
0.7852941751480103,0.045501187443733215
0.791176438331604,0.028515759855508804
0.8147058486938477,0.024094514548778534
0.8098039627075195,0.024094514548778534
0.8264705538749695,0.015376846306025982
0.8107842206954956,0.007964742369949818
0.8294118046760559,0.02222702093422413
0.8176470994949341,0.03212934732437134
0.8127450942993164,0.03242713585495949
0.8156862258911133,0.023529397323727608
0.7970587611198425,0.030628439038991928
0.8333333134651184,0.02612336352467537
0.8333333134651184,0.02421390451490879
0.8166666030883789,0.026049666106700897
0.8401960134506226,0.013725494034588337
0.8470587730407715,0.012166342698037624
0.8421568870544434,0.01946023665368557
0.8529412150382996,0.019851412624120712
0.863725483417511,0.017917321994900703
0.8568627238273621,0.01622837223112583
0.865686297416687,0.011004878208041191
0.8784314393997192,0.014341898262500763
0.8725490570068359,0.014541548676788807
0.8784314393997192,0.009998071938753128
0.8666666746139526,0.005716601852327585
0.8774509429931641,0.020797263830900192
0.8823530077934265,0.006932415068149567
0.8784314393997192,0.014341898262500763
0.8754901885986328,0.013725493103265762
0.8794118165969849,0.009605849161744118
0.8735294342041016,0.015314227901399136
0.8852940797805786,0.008546868339180946
0.8843137621879578,0.007336581125855446
0.8803921937942505,0.004999042022973299
0.8774509429931641,0.006932423450052738
0.8872548937797546,0.006932415068149567
0.8823529481887817,0.01073965709656477
0.886274516582489,0.011348861269652843
0.8901961445808411,0.012245102785527706
0.884313702583313,0.011846121400594711
0.886274516582489,0.007204377092421055
0.8872548937797546,0.0053698341362178326
0.886274516582489,0.01046772487461567
0.8892156481742859,0.012631467543542385
0.884313702583313,0.007964755408465862
0.8843137621879578,0.014071268029510975
0.8892156481742859,0.014738522469997406
0.8872548937797546,0.009300826117396355
0.8941176533699036,0.00796474702656269
0.886274516582489,0.008433648385107517
0.8892156481742859,0.009091777727007866
0.8901960253715515,0.0049990396946668625
0.8911765217781067,0.005716626066714525
0.8882352709770203,0.007843133993446827
0.8901960253715515,0.007964735850691795
0.8911765217781067,0.007843137718737125
0.886274516582489,0.003668280318379402
0.8872548937797546,0.01028243638575077
0.8901961445808411,0.010559143498539925
0.8911765217781067,0.010467738844454288
0.8872548937797546,0.006932414602488279
0.8882352709770203,0.0057166204787790775
0.8872548937797546,0.006932414602488279
0.8911765217781067,0.008433649316430092
0.8921568989753723,0.006932423450052738
0.8941176533699036,0.0058823623694479465
0.8872548937797546,0.01028243638575077
0.8882352709770203,0.01046773511916399
0.8872548937797546,0.004384433384984732
0.886274516582489,0.009505261667072773
0.8882352709770203,0.0065031819976866245
0.886274516582489,0.008433660492300987
0.8872550129890442,0.008202551864087582
0.8882352709770203,0.00480292784050107
0.8901961445808411,0.00796474702656269
0.8892157673835754,0.009091781452298164
0.8882352709770203,0.003668280318379402
0.8901961445808411,0.01055914256721735
0.8882352709770203,0.007843133993446827
0.8901961445808411,0.00796474702656269
0.8901960253715515,0.007336579728871584
0.8882353901863098,0.00720438826829195
0.8931372761726379,0.004802935291081667
0.8911765217781067,0.009505252353847027
0.8901961445808411,0.0058823623694479465
0.8892156481742859,0.008546851575374603
0.8911765217781067,0.007843137718737125
0.8911765217781067,0.011348851956427097
0.886274516582489,0.008985443040728569
0.8901961445808411,0.00854686088860035
0.8901961445808411,0.0058823623694479465
0.8892157673835754,0.01055914256721735
0.8892156481742859,0.009091782383620739
0.8882352709770203,0.0104677127674222
0.8901960253715515,0.009091776795685291
0.8843137621879578,0.009091787040233612
0.8882352709770203,0.0065031819976866245
0.8872548937797546,0.01117817685008049
0.8901961445808411,0.00796474702656269
0.8872548937797546,0.006932415068149567
0.8882352709770203,0.0104677127674222
0.8921568989753723,0.006200553849339485


==> eval2/clamm17_avg_adam4e-4_pretrained_lcs1_final_mean_std.csv <==
mean,std
0.4914127290248871,0.04818990081548691
0.561772882938385,0.03448280692100525
0.5983379483222961,0.026511874049901962
0.6077562570571899,0.03896276280283928
0.6282548904418945,0.06864889711141586
0.6559556722640991,0.017986347898840904
0.6515235900878906,0.024986078962683678
0.6581717729568481,0.03958796709775925
0.6831024885177612,0.03233293071389198
0.6803324222564697,0.014927643351256847
0.7030470967292786,0.019852053374052048
0.6825485229492188,0.010742773301899433
0.6952908635139465,0.03512656316161156
0.7052631974220276,0.010003022849559784
0.6936288475990295,0.0277340617030859
0.7058171033859253,0.024174435064196587
0.7157894372940063,0.010742790065705776
0.7268698215484619,0.02077377401292324
0.7285318374633789,0.015571708790957928
0.7523545026779175,0.010742774233222008
0.746260404586792,0.011568203568458557
0.7545706033706665,0.008328680880367756
0.7501385807991028,0.015111555345356464
0.751800537109375,0.0057039582170546055
0.7473684549331665,0.004071191418915987
0.7573407292366028,0.012462298385798931
0.753462553024292,0.009754456579685211
0.7667590379714966,0.00641320925205946
0.761772871017456,0.01021556742489338
0.7628809213638306,0.007951641455292702
0.7650969624519348,0.007515036500990391
0.75789475440979,0.006694196257740259
0.7678670883178711,0.01071416586637497
0.7650969624519348,0.004765836987644434
0.7662050127983093,0.006694209296256304
0.7673130035400391,0.0030344773549586535
0.7678670883178711,0.005371386185288429
0.7656509280204773,0.004500861279666424
0.763434886932373,0.006218823604285717
0.7606648206710815,0.005966950673609972
0.7678669691085815,0.005077659618109465
0.7678670883178711,0.00323044927790761
0.7662049531936646,0.007349865976721048
0.7684210538864136,0.004145881161093712
0.7678670287132263,0.004765848163515329
0.7645429372787476,0.004635242745280266
0.7711911201477051,0.007555793970823288
0.7695290446281433,0.005077643785625696
0.7689750790596008,0.00542822852730751
0.7662049531936646,0.0028249407187104225
0.7667590379714966,0.004765824414789677
0.7673130631446838,0.0024776493664830923
0.7639888525009155,0.006875165738165379
0.7673130035400391,0.006785287521779537
0.7667590379714966,0.0032304490450769663
0.7706371545791626,0.005649874452501535
0.7662049531936646,0.0071380045264959335
0.7656509280204773,0.0022160529624670744
0.7656509876251221,0.004829804413020611
0.7667590379714966,0.00641320925205946
0.7689750790596008,0.007138004992157221
0.7639889121055603,0.004432126879692078
0.761772871017456,0.006316769868135452
0.7678670287132263,0.005915286019444466
0.7662050127983093,0.00375752174295485


==> eval2/clamm17_avg_adam4e-4_pretrained_lcs1_newnew_l2_mean_std.csv <==
mean,std
0.4055401682853699,0.04812615364789963
0.42382270097732544,0.06627390533685684
0.4570637345314026,0.045685380697250366
0.49584490060806274,0.07895465195178986
0.5473684072494507,0.025484764948487282
0.5346260666847229,0.05188269913196564
0.5457063913345337,0.023957617580890656
0.5883656740188599,0.014404423534870148
0.5484763979911804,0.06109273061156273
0.5994459986686707,0.028925810009241104
0.6038781404495239,0.04456306993961334
0.6260387897491455,0.034686919301748276
0.6277008056640625,0.02986556850373745
0.6465374231338501,0.03528350964188576
0.6481994390487671,0.036244720220565796
0.682548463344574,0.017917968332767487
0.6836565136909485,0.01469971239566803
0.6914128065109253,0.02828199788928032
0.7036011219024658,0.015172355808317661
0.7180055379867554,0.019618762657046318
0.7307478785514832,0.023596178740262985
0.7445983290672302,0.012437638826668262
0.7213296294212341,0.02199382707476616
0.7506925463676453,0.013794898055493832
0.747922420501709,0.008402070961892605
0.747922420501709,0.007007821463048458
0.7495844960212708,0.011024804785847664
0.754016637802124,0.007515036500990391
0.7506924867630005,0.0055401562713086605
0.75789475440979,0.012706202454864979
0.7612188458442688,0.005371399689465761
0.7601107954978943,0.011700124479830265
0.7601107954978943,0.00936927180737257
0.7656509876251221,0.012338535860180855
0.7650969624519348,0.004071172326803207
0.7656509876251221,0.010305307805538177
0.7662049531936646,0.005703950300812721
0.7645429372787476,0.007432903163135052
0.7623268365859985,0.013839329592883587
0.7656509876251221,0.0096913306042552
0.7628809213638306,0.012462287209928036
0.7639889121055603,0.013727993704378605
0.7639889121055603,0.010125036351382732
0.7628808617591858,0.006218830123543739
0.7650969624519348,0.008474830538034439
0.7684210538864136,0.011700105853378773
0.7650969624519348,0.011407895013689995
0.7667590379714966,0.010714170522987843
0.7700830698013306,0.010364717803895473
0.7700830698013306,0.012010801583528519
0.7706371545791626,0.009817208163440228
0.7673130035400391,0.011353980749845505
0.7667590379714966,0.011541659943759441
0.763434886932373,0.012462299317121506
0.7667590379714966,0.012921768240630627
0.7634349465370178,0.013296409510076046
0.7656509876251221,0.013063523918390274
0.7656509280204773,0.011959565803408623
0.7678669691085815,0.010996918193995953
0.7673130631446838,0.012388201430439949
0.7645429372787476,0.00840207003057003
0.7645428776741028,0.010064219124615192
0.7684210538864136,0.010884713381528854
0.7678670287132263,0.01231364719569683
0.7650969624519348,0.01231365092098713


==> eval2/clamm17_gmp_adam4e-4_pretrained_lambda5k_lcs1_ilr_mean_std.csv <==
mean,std
0.4620498716831207,0.019143665209412575
0.5124653577804565,0.025688698515295982
0.5346260666847229,0.04078706353902817
0.569529116153717,0.017832104116678238
0.5728532075881958,0.022531509399414062
0.6238226890563965,0.028541255742311478
0.6814404726028442,0.011488332413136959
0.6360110640525818,0.06916560977697372
0.6880886554718018,0.030475938692688942
0.6858725547790527,0.023215869441628456
0.68642657995224,0.022119078785181046
0.6980609893798828,0.035989776253700256
0.7108033299446106,0.0163035299628973
0.7052631378173828,0.02113991230726242
0.7063711881637573,0.017254764214158058
0.7357340455055237,0.02178349532186985
0.734626054763794,0.02023487538099289
0.7457063794136047,0.010275467298924923
0.7390581965446472,0.016378674656152725
0.7407201528549194,0.023413337767124176
0.7434903383255005,0.011299761943519115
0.7628809213638306,0.008142363280057907
0.7667590379714966,0.0161901768296957
0.7562326788902283,0.01021556742489338
0.7617728114128113,0.009910550899803638
0.7711911201477051,0.01451057381927967
0.7689751386642456,0.0073498752899467945
0.7795013785362244,0.005703960545361042
0.7728531956672668,0.0107997702434659
0.7734072208404541,0.0032304245978593826
0.7800554037094116,0.005703939590603113
0.7756233215332031,0.007636588532477617
0.7756233215332031,0.004635228775441647
0.7722991704940796,0.008474815636873245
0.7673130035400391,0.006316764745861292
0.7739611864089966,0.00542823551222682
0.7745152711868286,0.005137730855494738
0.7783933877944946,0.006068955175578594
0.7745152115821838,0.007349859457463026
0.7739612460136414,0.005137729458510876
0.7783933877944946,0.007007802836596966
0.7750692367553711,0.009336461313068867
0.7750692963600159,0.0011080264812335372
0.7695290446281433,0.003230451140552759
0.7750692963600159,0.007716555148363113
0.7711911797523499,0.006218820810317993
0.7711911201477051,0.005137731786817312
0.7761772871017456,0.006169272121042013
0.7745152711868286,0.00375752174295485
0.7756232619285583,0.004635221790522337
0.7728531956672668,0.007223485037684441
0.7739611864089966,0.007555768359452486
0.7783933877944946,0.006068955175578594
0.7717452049255371,0.008142335340380669
0.7778393626213074,0.007716557011008263
0.7722991704940796,0.006875166203826666
0.7728531956672668,0.006068954709917307
0.7756232619285583,0.006068943999707699
0.7745152115821838,0.007349852006882429
0.7767313122749329,0.007756226696074009
0.7739612460136414,0.00542823551222682
0.7783933281898499,0.00927047524601221
0.7806094288825989,0.0040711769834160805
0.7761772871017456,0.0066482024267315865
0.7711911201477051,0.008864270523190498


==> eval2/clamm17_max_adam4e-4_pretrained_lcs1_newnew_mean_std.csv <==
mean,std
0.45041552186,0.0393156632781
0.479778379202,0.0442658849061
0.537950158119,0.0408397018909
0.600554049015,0.0490359514952
0.595013856888,0.0529484637082
0.643213331699,0.0322759374976
0.63988918066,0.0471077077091
0.631578922272,0.0253277141601
0.652077555656,0.0498799495399
0.670914173126,0.0525994859636
0.665373921394,0.0345716960728
0.696398854256,0.0245023202151
0.699723005295,0.0254244729877
0.703601121902,0.0339716523886
0.705817162991,0.0156110711396
0.705263197422,0.0185905303806
0.714127421379,0.0151115460321
0.726869761944,0.0173080321401
0.731301903725,0.0150708863512
0.730193972588,0.0175720322877
0.750138521194,0.0101250214502
0.74515235424,0.0203558765352
0.746260404587,0.0228157881647
0.752354562283,0.0157286077738
0.751246571541,0.00507764378563
0.756232738495,0.0106567135081
0.759556770325,0.0112725617364
0.759002804756,0.00581058533862
0.752908587456,0.0185740273446
0.75789475441,0.00542821967974
0.759556770325,0.0109969200566
0.761218845844,0.0102754840627
0.763434946537,0.0108847059309
0.756232738495,0.0102155674249
0.762326836586,0.0135025540367
0.761218905449,0.0119338789955
0.764542937279,0.00893323216587
0.765096962452,0.0115416422486
0.756232619286,0.0106567256153
0.759002804756,0.00875976402313
0.759556770325,0.0112725738436
0.760110795498,0.0118305655196
0.763434886932,0.0103052938357
0.763988912106,0.0115416422486
0.75789475441,0.00969133060426
0.759556770325,0.00933645572513
0.761772811413,0.00631676986814
0.759556770325,0.00933645572513
0.760664820671,0.012213527225
0.762326836586,0.0135025605559
0.761772871017,0.0117524741217
0.761772871017,0.0126335322857
0.761218845844,0.0125604169443
0.760664820671,0.0120872212574
0.760664820671,0.0118305645883
0.760110855103,0.0152329346165
0.759556829929,0.0104237562045
0.763988852501,0.010996918194
0.763988852501,0.0102754812688
0.757894694805,0.0127062089741
0.760664820671,0.0124622900039
0.763434886932,0.0134113356471
0.761772871017,0.010940939188
0.75789475441,0.0164907313883
0.761772811413,0.0141247007996

